Internet of Things Enabled Policing Processes

The Internet of Things (IoT) has the potential to transform many industries. This includes harnessing real-time intelligence to improve risk-based decision making and supporting adaptive processes from core to edge. For example, modern police investigation processes are often extremely complex, data-driven and knowledge-intensive. In such processes, it is not sufficient to focus on data storage and data analysis; as the knowledge workers (e.g., police investigators) will need to collect, understand and relate the big data (scattered across various systems) to process analysis. In this thesis, we analyze the state of the art in knowledge-intensive and data-driven processes. We present a scalable and extensible IoT-enabled process data analytics pipeline to enable analysts ingest data from IoT devices, extract knowledge from this data and link them to process execution data. We focus on a motivating scenario in policing, where a criminal investigator will be augmented by smart devices to collect data and to identify devices around the investigation location, to communicate with them to understand and analyze evidence. We design and implement a system (namely iCOP, IoT-enabled COP) to assist investigators collect large amounts of evidence and dig for the facts in an easy way.

==> Makefile.txt <==
##################################################################
#
# LaTeX / PDFLaTeX Makefile
# (c) Tom Bobach 2007
# (c) Alexei Gilchrist 2008
#
# History:
#   24-09-2008  (AG) Stripped away some of the more dangerous code
#   17-07-2007  (TB) Added 2-levels of recursion for include checks
#   09-05-2007  (TB) Initial Version
#
# Disclaimer:
#   Use at your own risk.
#   I take no responsibility for this Makefile eating up your most
#   precious work, teaching your baby bad language or evoking evil
#   ghosts.
#
# What happens:
#   The current directory is searched for a *.tex file containing
#   the string "\documentclass"; this will be the main file.
#   All files included in the main file via "\include" will be
#   added to the source files.
#
#   If any of the input files contains the string "\bibliographystyle",
#   bibtex is invoked, the make dependency linked to the bib file found
#   in the "\bibliography{<file>}" entry.
#
# Usage:
#   make info        prints some info about the setup, what is considered
#                    the main file, what is the bibliography, what are
#                    the relevant images etc.
#   make clean       removes typical intermediate files.
#   make [pdf]       runs as stated in the beginning, assuming as target
#                    a pdf named after the main file.
#   make ps          like above, targeting a postscript
#   make dvi         like above, targeting a dvi
#   make view        opens kdvi with errors piped to /dev/null
#   make watch       checks every second for changes in *.tex, and *.bib
#
#
# TODO:
#   - support an arbitrary number of levels of recursion (currently 2)
#   - strip the comments from the texfile for every analysis of the text
#     (currently only done for bib file inclusion)
##################################################################

##################################################################
#   Main definitions - place your customizations here
##################################################################

MAINFILE=$(shell grep -l "\\\\documentclass" *.tex)

##################################################################
#   Some Definitions that should not need change
##################################################################

ifneq ($(words $(MAINFILE)),1)
$(error For automatic main file detection, only one .tex file can contain the "\documentclass" string. run make MAINFILE=<your mainfile>)
endif
# Currently, only two levels of recursion for included input is supported.
# If you need more, extend as you like after the scheme below.
TEXFILESPRE:=\
  $(shell grep "\\\\include{" $(MAINFILE) | sed 's/.*{\([^}]*\)}.*/\1/g') \
  $(shell egrep "\\\\input{.*}" $(MAINFILE) | sed 's/.*{\([^}]*\)}.*/\1/g')

ifneq ($(words $(TEXFILESPRE)),0)
  TEXFILES:=\
    $(MAINFILE:.tex=)\
    $(TEXFILESPRE)\
    $(shell grep "\\\\include{" $(TEXFILESPRE:=.tex) | sed 's/.*{\([^}]*\)}.*/\1/g') \
    $(shell egrep "\\\\input{.*}" $(TEXFILESPRE:=.tex) | sed 's/.*{\([^}]*\)}.*/\1/g')
else
  TEXFILES:=$(MAINFILE:.tex=) $(TEXFILESPRE)
endif


MUTE=@
SILENT=> /dev/null
VERYSILENT=1> /dev/null 2>/dev/null

MAKE=make --no-print-directory
LS=ls -1 --color=none
CP=cp

LATEX=pdflatex -shell-escape -interaction=nonstopmode
BIBTEX=bibtex

MSG_LAB_CHANGED="LaTeX Warning: Label(s) may have changed"
MSG_REF_UNDEFINED="LaTeX Warning: Reference.*undefined on input line.*"
MSG_CIT_UNDEFINED="LaTeX Warning: Citation.*undefined on input"

# strip all comments and extract the bibliography
FIND_BIB_FILE=$(shell \
	sed -e "s/\\\\%//g" $(1) | \
	sed -e "s/\([^%]*\).*/\1/g" | \
	grep "\\\\bibliography{"  | \
        sed 's/.*{\([^}^ ]*\)}.*/\1/g').bib

BIBFILE:=$(call FIND_BIB_FILE, $(TEXFILES:=.tex))
ifneq ($(BIBFILE),.bib)
  ifneq ($(wildcard *.bib),)
    BBL:=$(MAINFILE:.tex=.bbl)
  endif
endif


##################################################################
#   All the shell magic that helps us manage the twisted LaTeX
#   Compilation procedure
##################################################################


clear_valid=( [ ! -e .valid ] || $(RM) .valid )
check_undef_citations=\
  ( egrep $(MSG_CIT_UNDEFINED) $(MAINFILE:.tex=.log) > /dev/null )

# determine the changeset for citations
define check_citationchange
	(                                                \
	  [ -e .citations ] || touch .citations ;        \
	  ( grep "\\citation" $(MAINFILE:.tex=.aux)      \
		| sort                                   \
		| uniq                                   \
		| diff .citations -                      \
		> .citediff                              \
	  )                                              \
	)
endef

# exctract the citations from the aux file
define make_citations
	(                                                   \
	  (                                                 \
	    [ -e $(MAINFILE:.tex=.aux) ] &&                 \
	    ( echo "[info] Extracting citations...";        \
		grep "\\citation" $(MAINFILE:.tex=.aux)     \
		| sort                                      \
		| uniq                                      \
		> .citations                                \
	    )                                               \
	  )                                                 \
	  || touch .citations                               \
	)
endef

# comparing the citations in $(MAINFILE:.tex=.aux)
# against those in .citations.
# if there are differences, .citediff is changed.
define make_citediff
	(                                                     \
	  ( [ -e .citations ] || touch .citations ;           \
	    [ -e .citediff  ] || touch .citediff ;            \
	    echo "[info] Checking for changed Citations..." ; \
	    grep "\\citation" $(MAINFILE:.tex=.aux)           \
		| sort                                        \
		| uniq                                        \
		| diff .citations -                           \
	    > .citediff__                                     \
	  )                                                   \
	  || mv .citediff__ .citediff                         \
	)
endef

# compiles the document
# the file .valid is created if the compilation went without
# errors
define runtexonce
  ( 	                                                    \
    $(clear_valid);                                         \
    ( $(LATEX) $(MAINFILE) $(SILENT) &&                     \
      touch .valid );                                       \
    (                                                       \
      ( egrep $(MSG_REF_UNDEFINED) $(MAINFILE:.tex=.log)    \
        > .undefref ) ;                                     \
      ( egrep $(MSG_CIT_UNDEFINED) $(MAINFILE:.tex=.log)    \
        > .undefcit ) ;                                     \
      true                                                  \
    )                                                       \
  )
endef

# compile the document as many times as necessary to
# have cross-references right
define runtex
(                                                                      \
  echo "[info] Running tex...";                                        \
  $(runtexonce);                                                       \
  while( grep $(MSG_LAB_CHANGED) $(MAINFILE:.tex=.log) > /dev/null ) ; \
  do                                                                   \
      echo "[info] Rerunning tex...";                                  \
      $(runtexonce);                                                   \
  done                                                                 \
)
endef

##################################################################
#   Main compilation rules
##################################################################

pdf: $(MAINFILE:.tex=.pdf)

ps: $(MAINFILE:.tex=.dvi)

dvi: $(MAINFILE:.tex=.ps)



$(MAINFILE:.tex=.pdf): .compilesource
	$(MUTE)echo "[info] Created PDF."

# the dvi creation path invokes standard tex 
$(MAINFILE:.tex=.dvi): .force
	$(MUTE)$(MAKE) .compilesource \
		LATEX="latex -shell-escape -interaction=nonstopmode" 

%.ps: %.dvi
	$(MUTE)echo "[info] Converting DVI to PS"
	$(MUTE)dvips $< -o $@ $(VERYSILENT)

.compilesource: .force
	$(MUTE)$(MAKE) .valid
	$(MUTE)[ -z "$(BBL)" ] || $(MAKE) .citations
	$(MUTE)[ -e .valid ] || (                                    \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || echo "[Error] Could not make it work after 3 runs. Weird." ) \
	)
	$(MUTE) (                                                    \
           echo ; echo "Compilation Warnings:" ;                     \
	   grep "Warning" $(MAINFILE:.tex=.log) ;                    \
	   grep "Error" $(MAINFILE:.tex=.log) ;                      \
	   grep -A 1 "Undefined" $(MAINFILE:.tex=.log) || true       \
	)
	$(MUTE)[ ! -e $(MAINFILE:.tex=.bbl) ] || (                   \
	  echo ; echo "Bibtex Warnings:" ;                           \
	  grep "Warning" $(MAINFILE:.tex=.blg) ;                     \
	  grep "Error" $(MAINFILE:.tex=.blg) || true                 \
	)
	$(MUTE)[ -z "$(BBL)" -a -e .valid ] || [ -n "$(BBL)" -a -e .compiled ]


clean:
	$(MUTE)$(RM) *.bbl *.blg *.aux *.log *.toc *.lof *.lot
	$(MUTE)$(RM) .??*


view: $(MAINFILE:.tex=.pdf)
	kpdf $< > /dev/null 2>&1 &

viewdvi: $(MAINFILE:.tex=.dvi)
	kdvi $(<:.dvi=) > /dev/null 2>&1 &

viewps: $(MAINFILE:.tex=.ps)
	kghostview $< > /dev/null 2>&1 &

info:
	@echo Main file:    $(MAINFILE)
	@echo Input files:  $(TEXFILES:=.tex)
	@echo Bibliography: $(BIBFILE)

# just do one run...
.valid: $(TEXFILES:=.tex)
	$(MUTE)$(runtex)

# if citations changed since last run of bibtex, run it again.
.citations: .citediff $(BIBFILE)
	$(MUTE)[ ! -e .compiled ] || rm .compiled
	$(MUTE)(                         \
	  echo "[info] Running BibTex" ; \
	  bibtex $(MAINFILE:.tex=) $(SILENT)         \
	) && $(make_citations)
	$(MUTE) $(clear_valid)

.citediff: .force
	$(MUTE)$(make_citediff)

# run as long as necessary
.compiled: $(TEXFILES:=.tex) $(BBL) 
	$(MUTE)echo "Found undefined Citations, rerunning..."
	$(MUTE)$(runtex)
	$(MUTE)$(check_undef_citations) || touch .compiled

.force:

define runwatch
  $(MUTE)CHANGE=true && while true ; \
  do       \
    if $$CHANGE ; then                             \
      echo;                             \
      echo "#######################################"; \
      echo "#    RUNNING MAKE                     #"; \
      echo "#######################################"; \
      echo;                                       \
      make;                                        \
      for i in $(TEXFILES:=*.tex) $(BIBFILE) ; do   \
        touch .$$i -r $$i;                         \
      done;                                        \
      CHANGE=false;                                \
    fi;                                            \
    sleep 2;                                       \
    echo 'tic' ; \
    for i in $(TEXFILES:=*.tex) $(BIBFILE) ; do     \
      if [ .$$i -ot $$i ] ; then                   \
        CHANGE=true;                               \
      fi                                           \
    done ;                                         \
  done
endef

watch:
	$(runwatch)

